Revisiting Orbital Evolution in HAT-P-2 b and Confirmation of HAT-P-2 c

One possible formation mechanism for Hot Jupiters is that high-eccentricity gas giants experience tidal interactions with their host star that cause them to lose orbital energy and migrate inwards. We study these types of tidal interactions in an eccentric Hot Jupiter called HAT-P-2 b, which is a system where a long-period companion has been suggested, and hints of orbital evolution (de Wit et al. 2017) were detected. Using five additional years of radial velocity (RV) measurements, we further investigate these phenomena. We investigated the long-period companion by jointly fitting RVs and Hipparcos-Gaia astrometry and confirmed this long-period companion, significantly narrowed down the range of possible periods ($P_2 = 8500_{-1500}^{+2600}$ days), and determined that it must be a substellar object ($10.7_{-2.2}^{+5.2}$ $M_j$). We also developed a modular pipeline to simultaneously model rapid orbital evolution and the long-period companion. We find that the rate and significance of evolution are highly dependent on the long-period companion modeling choices. In some cases the orbital rates of change reached $de/dt = {3.28}_{-1.72}^{+1.75} \cdot 10^{-3}$/year, $d\omega/dt = 1.12 \pm 0.22 ^{\circ}$/year which corresponds to a $\sim 321$ year apsidal precession period. In other cases, the data is consistent with $de/dt = 7.67 \pm 18.6 \cdot 10^{-4}$/year, $d\omega/dt = 0.76\pm 0.24 ^{\circ}$/year. The most rapid changes found are significantly larger than the expected relativistic precession rate and could be caused by transient tidal planet-star interactions. To definitively determine the magnitude and significance of potential orbital evolution in HAT-P-2 b, we recommend further monitoring with RVs and precise transit and eclipse timings.

==> datafile4.txt <==
Title: Revisiting Orbital Evolution in HAT-P-2 b and Confirmation of HAT-P-2 c
Authors: de Beurs Z.L., de Wit J., Venner A., Berardo D., Bryan J., 
         Winn J.N., Fulton B.J., Howard A.W.
Table: Summary of RV Measurements
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 10 F10.5  d       BJD    Barycentric Julian Date - 2450000
  12- 19 F8.2   m/s     RVel   Radial velocity
  21- 25 F5.2   m/s   e_RVel   Uncertainty in RVel
  27- 48 A22    ---     Inst   Instrument
--------------------------------------------------------------------------------
3981.77824   -30.10  7.78 HIRES                  
3982.87244  -324.11  7.00 HIRES                  
3983.81561   479.98  7.50 HIRES                  
3984.89572   826.89  7.31 HIRES                  
4023.69226   684.77  7.51 HIRES                  
4186.99899   648.04  7.82 HIRES                  
4187.10490   631.44  7.01 HIRES                  
4187.16062   654.71  7.01 HIRES                  
4188.01763   702.91  7.07 HIRES                  
4188.16036   721.16  6.89 HIRES                  
4189.01112   588.58  6.98 HIRES                  
4189.08965   595.95  6.90 HIRES                  
4189.15846   563.03  7.74 HIRES                  
4216.96014   660.49  8.42 HIRES                  
4279.87763   385.93  8.60 HIRES                  
4285.82460   109.99  5.58 HIRES                  
4294.87944   719.76  5.38 HIRES                  
4304.86572   572.48  6.12 HIRES                  
4305.87086   712.56  5.79 HIRES                  
4306.86596   714.55  6.73 HIRES                  
4307.91312   431.68  6.23 HIRES                  
4335.81336   514.98  6.04 HIRES                  
4546.09892  -749.19  7.11 HIRES                  
4547.11644   470.32  7.01 HIRES                  
4549.05121   703.45  7.27 HIRES                  
4674.87300  -414.16  7.56 HIRES                  
4839.16766  -434.87  8.49 HIRES                  
5015.87184   671.02  7.68 HIRES                  
5350.94646  -535.77  8.44 HIRES                  
5465.74359   572.33  6.25 HIRES                  
5703.87377   593.34  7.20 HIRES                  
5704.83705   352.59  7.88 HIRES                  
5705.85412  -576.45  7.76 HIRES                  
5706.83242  -297.52  7.24 HIRES                  
5707.84513   472.74  7.11 HIRES                  
5808.76049   275.20  7.59 HIRES                  
5850.69627   523.64  7.23 HIRES                  
5932.16188  -293.59  8.51 HIRES                  
5945.12879   548.04  8.76 HIRES                  
5992.01927   353.57  9.34 HIRES                  
6147.75385   530.50  8.03 HIRES                  
6149.73938   340.50  8.12 HIRES                  
6363.75371   475.78  6.72 HARPS-N GAPS 2013-2015 
6377.68020   324.22  6.26 HARPS-N GAPS 2013-2015 
6379.64549   606.21  7.02 HARPS-N GAPS 2013-2015 
6382.61309  -748.69  4.88 HARPS-N GAPS 2013-2015 
6408.64674   509.12  7.12 HARPS-N GAPS 2013-2015 
6486.48608   681.54  5.46 HARPS-N GAPS 2013-2015 
6506.73501  -433.36  6.92 HIRES                  
6739.71197   631.73  7.11 HARPS-N GAPS 2013-2015 
6792.68537    54.54  7.42 HARPS-N GAPS 2013-2015 
6818.69354   645.70  6.22 HARPS-N GAPS 2013-2015 
6821.52091  -902.71  8.15 HARPS-N GAPS 2013-2015 
6826.75340  -260.46  7.87 HIRES                  
6846.75099   589.30  7.45 HIRES                  
6849.77045 -1127.73  7.55 HIRES                  
6855.77697  -944.75  7.42 HIRES                  
6861.43830  -778.89  5.31 HARPS-N GAPS 2013-2015 
6878.41412  -617.10  5.04 HARPS-N GAPS 2013-2015 
7065.15108   408.75  8.60 HIRES                  
7113.53183   171.63 12.96 HARPS-N GAPS 2013-2015 
7115.54159   201.33  9.42 HARPS-N GAPS 2013-2015 
7145.54665   712.58  8.31 HARPS-N GAPS 2013-2015 
7150.98958   665.96  8.00 HIRES                  
7151.13607   643.29  7.47 HIRES                  
7175.60652    97.74  8.65 HARPS-N GAPS 2013-2015 
7179.75967   555.91  7.30 HIRES                  
7197.96660   152.27  7.52 HIRES                  
7203.93752   -40.41  7.04 HIRES                  
7207.46144   726.67  7.27 HARPS-N GAPS 2013-2015 
7208.44201   502.64  7.83 HARPS-N GAPS 2013-2015 
7211.95407   521.48  7.11 HIRES                  
7214.05097   439.56  7.91 HIRES                  
7254.89941  -246.87  7.60 HIRES                  
7255.88928  -615.73  7.56 HIRES                  
7262.72380   489.89  7.54 HIRES                  
7294.70464  -933.95  6.59 HIRES                  
7298.70662   484.18  6.55 HIRES                  
7326.68490   459.91  8.23 HIRES                  
7423.18327   278.70  7.76 HIRES                  
7550.45778   653.85  1.19 HARPS-N GAPS 2015-2017 
7624.38987   671.72  1.31 HARPS-N GAPS 2015-2017 
7672.70624  -795.90  7.42 HIRES                  
7793.17997   518.55  8.04 HIRES                  
7879.60946   331.82  1.31 HARPS-N GAPS 2015-2017 
7891.38229  -237.31  3.64 HARPS-N GAPS 2015-2017 
7891.38885  -127.17  3.62 HARPS-N GAPS 2015-2017 
7891.39284  -191.79  3.33 HARPS-N GAPS 2015-2017 
7891.39647  -180.93  3.36 HARPS-N GAPS 2015-2017 
7891.68477  -617.71  3.24 HARPS-N GAPS 2015-2017 
7891.69311  -594.11  1.86 HARPS-N GAPS 2015-2017 
7953.48534  -218.48  1.21 HARPS-N GAPS 2015-2017 
7975.43735   221.07  1.43 HARPS-N GAPS 2015-2017 
7989.35655   541.67  1.31 HARPS-N GAPS 2015-2017 
8024.41654   775.37  1.20 HARPS-N GAPS 2015-2017 
8263.12948  -100.28  6.33 HIRES                  
8386.70729   208.80  6.09 HIRES                  
8645.77618   202.41  5.68 HIRES                  
8648.86430   586.11  6.54 HIRES                  
8648.86713   588.86  6.73 HIRES                  
8648.86985   594.18  6.21 HIRES                  
9042.84334   534.45  7.19 HIRES                  
9092.71825    58.63  7.35 HIRES                  

